IFU observations of the inner 200 pc of NGC 4546: gas rotation, non-circular motions and ionised outflows

We present a detailed analysis of the ionised gas distribution and kinematics in the inner ~ 200 pc of NGC 4546, host of a Low Luminosity Active Galactic Nucleus (LLAGN). Using GMOS-IFU observations, with a spectral coverage of 4736-6806 A and an angular resolution of 0.7 arcsec, we confirm that the nuclear emission is consistent with photoionisation by an AGN, while the gas in the circumnuclear region may be ionised by hot low-mass evolved stars. The gas kinematics in the central region of NGC 4546 presents three components: (i) a disc with major axis oriented along a position angle of 43deg +/- 3deg, counter rotating relative to the stellar disc; (ii) non-circular motions, evidenced by residual velocities of up to 60 km/s, likely associated to a previous capture of a dwarf satellite by NGC 4546; and (iii) nuclear outflows in ionised gas, identified as a broad component (sigma ~ 320 km/s) in the line profiles, with a mass outflow rate of dMout = 0.3 +/- 0.1 Msun/yr and a total mass of Mout = (9.2 +/- 0.8)E3 Msun in ionised gas, corresponding to less than 3 per cent of the total mass of ionised gas in the inner 200 pc of NGC 4546. The kinetic efficiency of the outflow is roughly 0.1 per cent, which is smaller than the outflow coupling efficiencies predicted by theoretical studies to AGN feedback become efficient in suppressing star formation in the host galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
